The Frobenius anatomy of word meanings I: subject and object relative pronouns

This paper develops a compositional vector-based semantics of subject and object relative pronouns within a categorical framework. Frobenius algebras are used to formalise the operations required to model the semantics of relative pronouns, including passing information between the relative clause and the modified noun phrase, as well as copying, combining, and discarding parts of the relative clause. We develop two instantiations of the abstract semantics, one based on a truth-theoretic approach and one based on corpus statistics.

==> spider.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-4.75, 3.25) {};
		\node [style=none] (1) at (-2.75, 3.25) {};
		\node [draw, thick, style=none, minimum size=0.2 cm, circle, fill=white] (2) at (-3.75, 2.25) {};
		\node [style=none] (3) at (-1.75, 2.25) {};
		\node [style=none] (4) at (-1.75, 3.25) {};
		\node [draw, thick, style=none, minimum size=0.2 cm, circle, fill=white] (5) at (-2.75, 1.25) {};
		\node [style=none] (6) at (-1.75, -0.25) {};
		\node [style=none] (7) at (-0.5, 3.25) {};
		\node [style=none] (8) at (0.5, -0.75) {$=$};
		\node [style=none] (9) at (2.25, 1) {};
		\node [style=none] (10) at (5.75, 1) {};
		\node [draw, thick, style=none, minimum size=0.2 cm, circle, fill=white] (11) at (4, -0.75) {};
		\node [style=none] (12) at (3, 1) {};
		\node [style=none] (13) at (4.5, 1) {$\cdots$};
		\node [style=none] (14) at (2.25, -2.5) {};
		\node [style=none] (15) at (5.75, -2.5) {};
		\node [style=none] (16) at (4.75, -2.5) {$\cdots$};
		\node [style=none] (17) at (-5.25, -4.5) {};
		\node [style=none] (18) at (-3.25, -4.5) {};
		\node [draw, thick, style=none, minimum size=0.2 cm, circle, fill=white] (19) at (-4.25, -3.5) {};
		\node [style=none] (20) at (-3.25, -2.5) {};
		\node [style=none] (21) at (-1, -4.5) {};
		\node [style=none] (22) at (-1.75, -1) {};
		\node [style=none] (23) at (-2.25, -3.5) {};
		\node [style=none] (24) at (-2.25, -4.5) {};
		\node [draw, thick, style=none, minimum size=0.2 cm, circle, fill=white] (25) at (-3.25, -2.5) {};
		\node [draw, thick, style=none, minimum size=0.2 cm, circle, fill=white] (26) at (4, -0.75) {};
		\node [style=none] (27) at (3, -2.5) {};
		\node [draw, thick, style=none, minimum size=0.2 cm, circle, fill=white] (28) at (-1.75, -0.25) {};
		\node [draw, thick, style=none, minimum size=0.2 cm, circle, fill=white] (29) at (-1.75, -1) {};
		\node [style=none] (30) at (-2.75, -1.75) {$\cdot$};
		\node [style=none] (31) at (-2.5, -1.5) {$\cdot$};
		\node [style=none] (32) at (-2.25, -1.25) {$\cdot$};
		\node [style=none] (33) at (-2.5, 0.75) {$\cdot$};
		\node [style=none] (34) at (-2.25, 0.5) {$\cdot$};
		\node [style=none] (35) at (-2, 0.25) {$\cdot$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=thick, bend right=90, looseness=1.75] (0.center) to (1.center);
		\draw [style=thick, bend right=90, looseness=1.75] (2.center) to (3.center);
		\draw [style=thick] (4.center) to (3.center);
		\draw [style=thick, bend left=270, looseness=1.75] (9.center) to (10.center);
		\draw [style=thick] (12.center) to (11.center);
		\draw [style=thick, bend left=90, looseness=1.50] (14.center) to (15.center);
		\draw [style=thick, in=90, out=-15, looseness=0.75] (22.center) to (21.center);
		\draw [style=thick, in=30, out=-90] (7.center) to (6.center);
		\draw [thick, bend left=90, looseness=1.75] (17.center) to (18.center);
		\draw [thick, bend left=90, looseness=1.75] (19.center) to (23.center);
		\draw [style=thick](23.center) to (24.center);
		\draw [style=thick](27.center) to (26.center);
		\draw [style=thick](6.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/copy-obj000.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=small black dot] (0) at (-3, 3) {};
		\node [style=small black dot] (1) at (-3.75, 2) {};
		\node [style=small black dot] (2) at (-2.25, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=new] (1) to (2);
		\draw [style=new] (0) to (2);
		\draw [style=new] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/equation3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-4, 1) {};
		\node [style=none] (1) at (-4, 3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=plain] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/test.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0) at (-3.5, 2) {};
		\node [style=dot] (1) at (-3, 3) {};
		\node [style=dot] (2) at (-2.5, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=plain] (1) to (0);
		\draw [style=plain] (0) to (2);
		\draw [style=plain] (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}
